Consistent Curvature Approximation on Riemannian Shape Spaces

We describe how to approximate the Riemann curvature tensor as well as sectional curvatures on possibly infinite-dimensional shape spaces that can be thought of as Riemannian manifolds. To this end, we extend the variational time discretization of geodesic calculus presented in Rumpf and Wirth (2015), which just requires an approximation of the squared Riemannian distance that is typically easy to compute. First we obtain first order discrete covariant derivatives via a Schild's ladder type discretization of parallel transport. Second order discrete covariant derivatives are then computed as nested first order discrete covariant derivatives. These finally give rise to an approximation of the curvature tensor. First and second order consistency are proven for the approximations of the covariant derivative and the curvature tensor. The findings are experimentally validated on two-dimensional surfaces embedded in $\mathbb{R}^3$. Furthermore, as a proof of concept the method is applied to the shape space of triangular meshes, and discrete sectional curvature indicatrices are computed on low-dimensional vector bundles.

==> images/shells/secCurv_coarseCactus_0p01mu_tau0_fixedBdry_FINAL_negative_reordered.dat <==
1 1 nan
2 1 4.37234390860852784e+00
3 1 2.23566879504146421e+00
4 1 5.86059360547537458e-04
5 1 1.48900925513441973e-01
6 1 4.79681967201000481e-01
7 1 -1.27194333929310597e-03
8 1 2.16684407454238531e-01
9 1 4.46279326684506206e-01
10 1 3.54214617606326328e-03
11 1 2.95643186556566073e-01
12 1 4.69089480934754333e-01
13 1 3.25486780972206402e-01
14 1 4.98912294392184874e-01
15 1 9.65489795719829402e-02
16 1 8.28659396642342783e-02

1 2 4.40151294926385361e+00
2 2 nan
3 2 2.55150913375959387e+00
4 2 1.68341435634212166e-03
5 2 1.43052199167581801e-01
6 2 1.58389495107585931e-01
7 2 -1.09872763486053271e-03
8 2 6.08956049604740146e-01
9 2 1.92052041955040720e-01
10 2 4.52778862312478488e-03
11 2 2.86877164666981765e-01
12 2 5.98429420659500777e-01
13 2 3.78308682517945749e-01
14 2 5.88838913412445986e-01
15 2 1.12555314231724837e-01
16 2 1.01147974268513727e-01

1 3 2.23586628564293655e+00
2 3 2.55006678700412737e+00
3 3 nan
4 3 5.58888492063036330e-03
5 3 1.58758092920975452e-01
6 3 5.53049601988147010e-01
7 3 -1.25066369823252426e-03
8 3 4.43626963320951861e-01
9 3 3.70637953382795093e-01
10 3 8.43853275304906614e-03
11 3 3.32060152335673653e-01
12 3 3.09326251949366748e-01
13 3 1.19633562153454914e-01
14 3 5.23638044567463878e-01
15 3 9.93863091006581129e-02
16 3 8.25205004809172610e-02

1 4 5.83117338683533442e-04
2 4 1.79211184348160107e-03
3 4 5.76017652570195646e-03
4 4 nan
5 4 7.33051220081546662e-01
6 4 1.83903996996284058e+00
7 4 1.27085776630052050e+00
8 4 9.87426707315597452e-01
9 4 1.59982092595197156e+00
10 4 3.72930921313197539e+00
11 4 2.69768632392943408e-01
12 4 4.22547124240351013e-01
13 4 4.20370992836076263e-01
14 4 4.03941287604418331e-01
15 4 2.01302873669013782e-01
16 4 2.23669876539416224e-01

1 5 1.48943927930556913e-01
2 5 1.42749769692490702e-01
3 5 1.58611550465545370e-01
4 5 7.56014683372017493e-01
5 5 nan
6 5 7.44817867103527043e-01
7 5 5.21972073383472179e-01
8 5 5.65897207038522088e-01
9 5 6.60998958056902008e-01
10 5 8.20419134673221695e-01
11 5 4.01062159836397758e-01
12 5 4.70952062990497411e-01
13 5 3.74527495766766749e-01
14 5 2.59921937824827531e-01
15 5 1.55768228663026365e-01
16 5 1.96323893059118126e-01

1 6 4.80548180427113725e-01
2 6 1.57754678997145098e-01
3 6 5.53144144509570612e-01
4 6 1.96110380513356142e+00
5 6 7.12967939379592686e-01
6 6 nan
7 6 1.27546979103043689e+00
8 6 1.77914917251371940e+00
9 6 8.95234166805042086e-01
10 6 1.35347548324445244e+00
11 6 3.82053609126842553e-01
12 6 5.48847862966310496e-01
13 6 4.17710275658886132e-01
14 6 3.58156497886162051e-01
15 6 1.81734713519356827e-01
16 6 2.33848953521798991e-01

1 7 -1.27239655014076548e-03
2 7 -1.08885820606659700e-03
3 7 -1.22928860320457118e-03
4 7 1.27492226491189986e+00
5 7 3.45885924953912405e-01
6 7 1.27562670708463166e+00
7 7 nan
8 7 7.38210974571246514e-01
9 7 1.04483701516662619e+00
10 7 1.40692537454004096e+00
11 7 3.05556344314297956e-01
12 7 5.45267308796885897e-01
13 7 4.77237645879464545e-01
14 7 3.12714181719518369e-01
15 7 1.38098000060533826e-01
16 7 1.56366313135717139e-01

1 8 2.17277576638883085e-01
2 8 6.07965262080377378e-01
3 8 4.42660920655358947e-01
4 8 1.05298977446288733e+00
5 8 5.64383831761288812e-01
6 8 1.76266099682835842e+00
7 8 7.82406418877374943e-01
8 8 nan
9 8 1.87372949809060851e+00
10 8 1.57004859570482624e+00
11 8 3.15689278123539252e-01
12 8 4.38716519416564699e-01
13 8 3.45843124752109321e-01
14 8 3.56050415235729778e-01
15 8 2.35666147349132687e-01
16 8 2.67844098397499009e-01

1 9 4.49304975263981610e-01
2 9 1.92492823733887181e-01
3 9 3.71325052166977532e-01
4 9 1.71234586889662355e+00
5 9 6.59843642097052596e-01
6 9 9.14936246811222098e-01
7 9 1.07475413865540803e+00
8 9 1.91483363207442725e+00
9 9 nan
10 9 1.26625876163972606e+00
11 9 3.69274846414746616e-01
12 9 5.71511263994660235e-01
13 9 3.97480874368946191e-01
14 9 3.72942697274794677e-01
15 9 2.40594965837576696e-01
16 9 2.75514389930138992e-01

1 10 3.52110556137109768e-03
2 10 4.51651111874073596e-03
3 10 8.41856361106379202e-03
4 10 3.72786685408975726e+00
5 10 7.98437348612418329e-01
6 10 1.21074341022566800e+00
7 10 1.40147086400945620e+00
8 10 1.51157068472661327e+00
9 10 1.11086233506239562e+00
10 10 nan
11 10 2.77306178233320155e-01
12 10 4.03312524001896100e-01
13 10 4.30295545899276211e-01
14 10 3.78501025070722474e-01
15 10 2.01144038373781142e-01
16 10 2.14298950419691769e-01

1 11 2.94839329681765960e-01
2 11 2.85506769696049489e-01
3 11 3.31556477478022527e-01
4 11 2.69212534644918400e-01
5 11 3.94768734359511653e-01
6 11 3.77359870045470114e-01
7 11 3.04270330355268404e-01
8 11 3.06863097013810815e-01
9 11 3.63746158132669806e-01
10 11 2.76817758830841920e-01
11 11 nan
12 11 3.92232221929718405e-01
13 11 4.52445172442368926e-01
14 11 3.72236580167312314e-01
15 11 3.72049180850596961e-01
16 11 5.39225686870993259e-01

1 12 4.69046306844278782e-01
2 12 5.98431547394228103e-01
3 12 3.08113763105259675e-01
4 12 4.22180290782003476e-01
5 12 4.55483678593592178e-01
6 12 5.41733708781136580e-01
7 12 5.40505439814062627e-01
8 12 4.33710874989263695e-01
9 12 5.60295592912217311e-01
10 12 4.02648928321687694e-01
11 12 3.91560326230544042e-01
12 12 nan
13 12 3.80986827845142151e-01
14 12 5.04075350991789350e-01
15 12 2.75052401449481176e-01
16 12 3.66196305901894448e-01

1 13 3.31014626516636323e-01
2 13 3.81142923441793346e-01
3 13 1.27967355342841344e-01
4 13 4.43925548593172625e-01
5 13 3.71921948485738618e-01
6 13 4.09849781464326435e-01
7 13 5.25606876601413919e-01
8 13 3.34027898936211098e-01
9 13 3.70341738445287283e-01
10 13 4.49601143537101455e-01
11 13 4.60352819875975150e-01
12 13 3.92149207958770118e-01
13 13 nan
14 13 5.22796677797962794e-01
15 13 3.84472947830791945e-01
16 13 3.63427199574002935e-01

1 14 5.01888649755620198e-01
2 14 5.93200427176694967e-01
3 14 5.36440473638528870e-01
4 14 4.26092962824231869e-01
5 14 2.38963683559595325e-01
6 14 3.68538912942851182e-01
7 14 3.88043860488053061e-01
8 14 3.60623090443778993e-01
9 14 3.60030504671830509e-01
10 14 3.99260928986919506e-01
11 14 3.87195707472465955e-01
12 14 5.21452767677373918e-01
13 14 5.19376188459107602e-01
14 14 nan
15 14 3.33815273946227564e-01
16 14 3.28004162999641191e-01

1 15 1.02783077374651255e-01
2 15 1.16630102541730521e-01
3 15 1.04035284314603238e-01
4 15 2.47644401177794266e-01
5 15 1.58743596223067773e-01
6 15 1.82811581638272019e-01
7 15 1.51872794570750258e-01
8 15 2.25392819470064454e-01
9 15 2.42693252258149000e-01
10 15 2.37758612620203341e-01
11 15 3.91518941120879871e-01
12 15 2.80265518520008194e-01
13 15 3.93615106876922916e-01
14 15 3.37882270478891356e-01
15 15 nan
16 15 1.20124457845981514e+00

1 16 8.98298125652478713e-02
2 16 1.05208260184458446e-01
3 16 8.60866053018907312e-02
4 16 2.62963514987155866e-01
5 16 1.99056274723964893e-01
6 16 2.10117622788367986e-01
7 16 1.71516910255616356e-01
8 16 2.64230522384430455e-01
9 16 2.53082197614342752e-01
10 16 2.61577236759453491e-01
11 16 5.60154696026986976e-01
12 16 3.72363837663636787e-01
13 16 3.72174107833993406e-01
14 16 3.34262980012209221e-01
15 16 1.20340206702408548e+00
16 16 nan


==> images/shells/secCurv_fullCactus_0p01mu_tau0_fixedBdry_FINAL_negative_reordered.dat <==
1 1 nan
2 1 5.38697979541021166e-01
3 1 8.78873199053214260e-01
4 1 9.68917333683380275e-03
5 1 4.29139888239960035e-02
6 1 4.09882978984849877e-02
7 1 1.62229516608391744e-02
8 1 6.58361670931036508e-02
9 1 8.27024081133724137e-02
10 1 1.12486186885259101e-02
11 1 1.39618533196115613e-01
12 1 2.83438330021348550e-01
13 1 2.63765917273948047e-01
14 1 8.07322291461303881e-02
15 1 1.11594682844006574e-01
16 1 9.53633104529846842e-02

1 2 7.07377401913783621e-01
2 2 nan
3 2 7.77042858545830772e-01
4 2 8.14881847016630211e-03
5 2 4.43924736838851308e-02
6 2 2.80473287088921983e-02
7 2 1.12665920136730095e-02
8 2 6.63960132303956369e-02
9 2 1.02310380051521446e-01
10 2 1.02538084348197233e-02
11 2 1.30821311884688068e-01
12 2 2.36549613495135397e-01
13 2 1.82685185015001000e-01
14 2 8.79673038464691276e-02
15 2 1.00779331397776423e-01
16 2 6.94514739338288473e-02

1 3 8.78887220633215227e-01
2 3 7.50315536187005860e-01
3 3 nan
4 3 6.52780292608062026e-03
5 3 2.20524803011565712e-02
6 3 3.33862111936192585e-02
7 3 3.63221041256096269e-03
8 3 8.11009778056070302e-02
9 3 8.71843435619528151e-02
10 3 8.13621513826902690e-03
11 3 1.22259107648972049e-01
12 3 7.22740532312902834e-02
13 3 2.34125899041835339e-01
14 3 6.64995207844340241e-02
15 3 8.81705403869923604e-02
16 3 8.82857301326387955e-02

1 4 8.45436231134438776e-03
2 4 4.06853257843894783e-02
3 4 4.89602790995084629e-03
4 4 nan
5 4 1.13679307333842394e+00
6 4 3.16262530225405847e-01
7 4 2.96142069999908530e+00
8 4 1.50523005124784270e+00
9 4 6.56816332034514838e-01
10 4 1.10620873457518565e+00
11 4 4.51935304513644609e-01
12 4 5.70209198728064193e-01
13 4 2.05147123683116633e-01
14 4 8.00701892049096170e-02
15 4 1.71194685088438769e-01
16 4 2.61680786644123420e-01

1 5 4.10808321870280782e-02
2 5 4.24624378561421004e-02
3 5 2.40145944983695230e-02
4 5 1.22069751313532837e+00
5 5 nan
6 5 8.78986718184874727e-01
7 5 1.16429344090850240e+00
8 5 9.84294445858430178e-01
9 5 1.10745786370324040e+00
10 5 1.25780692851157916e+00
11 5 1.57391419194842064e-01
12 5 1.82913413204053049e-01
13 5 1.37106833305924769e-01
14 5 4.54024881508920064e-01
15 5 1.31024998071901655e-01
16 5 1.41562030230283797e-01

1 6 4.06033367100015891e-02
2 6 1.84026498666084275e-02
3 6 3.20889057647699844e-02
4 6 6.85612466274672649e-01
5 6 8.97646077298266176e-01
6 6 nan
7 6 1.78881149190906985e+00
8 6 7.88660179074863632e-01
9 6 1.09939622547888560e+00
10 6 1.01034039053729785e+00
11 6 2.97460272608040921e-01
12 6 2.90843892471488674e-01
13 6 3.68039655456892045e-01
14 6 2.35473314976320819e-01
15 6 2.14878975302534719e-01
16 6 3.49025377433160755e-01
1 7 1.55198346736212436e-02
2 7 9.19879279633459800e-03
3 7 4.17346684204952714e-03
4 7 2.98285257333618947e+00
5 7 4.90436344673439717e-01
6 7 1.70906708111205075e+00
7 7 nan
8 7 1.12849734200212204e+00
9 7 1.57697004826618126e+00
10 7 3.13979645615032421e+00
11 7 9.44076896654059000e-02
12 7 2.53394302168239105e-01
13 7 2.23821834745052933e-01
14 7 4.51702457223934539e-01
15 7 6.01299583803605389e-02
16 7 5.46478661714757327e-02

1 8 8.65533609939611454e-02
2 8 5.76354645897436957e-02
3 8 8.08500126163379795e-02
4 8 1.86751115047720417e+00
5 8 1.00041421899447180e+00
6 8 7.86646891009976645e-01
7 8 1.22578194408196617e+00
8 8 nan
9 8 8.03932368471094949e-01
10 8 1.39028949667679913e+00
11 8 4.64460872980122119e-01
12 8 4.54790860370465511e-01
13 8 4.68462675038418375e-01
14 8 4.31598331779265765e-01
15 8 5.00776224598498132e-01
16 8 4.48134592047271407e-01

1 9 8.84099329754086671e-02
2 9 9.06918948119297824e-02
3 9 8.71873092098744140e-02
4 9 8.88304927603935424e-01
5 9 1.14238698455674448e+00
6 9 1.05243950243039919e+00
7 9 1.66776410532597641e+00
8 9 7.69535251699496436e-01
9 9 nan
10 9 1.29152730427731832e+00
11 9 5.02646809923056770e-01
12 9 4.66260237724996973e-01
13 9 5.29445644814771077e-01
14 9 4.52939515265864179e-01
15 9 3.95393326249295574e-01
16 9 5.31835921553529212e-01

1 10 8.50836376503990265e-03
2 10 3.85177125421047335e-03
3 10 -8.48707107718335053e-03
4 10 1.09839892316614862e+00
5 10 1.15582715868396546e+00
6 10 3.07339594324907983e-01
7 10 3.11952119451144805e+00
8 10 1.16729928339064903e+00
9 10 8.29842748484397208e-01
10 10 nan
11 10 4.51295433994305106e-01
12 10 6.04898079125702814e-01
13 10 2.02229796028213282e-01
14 10 1.01302193451940373e-01
15 10 1.89516315296123422e-01
16 10 2.23790529042766806e-01

1 11 1.36405913769778453e-01
2 11 1.20303607874587076e-01
3 11 1.05276306487362761e-01
4 11 4.49820610381760744e-01
5 11 1.47011057995338007e-01
6 11 2.77410043980409526e-01
7 11 9.19564719230862582e-02
8 11 4.30904717237523605e-01
9 11 4.83739577596546955e-01
10 11 4.48268846338523264e-01
11 11 nan
12 11 1.31761859893717387e-01
13 11 2.74558326532725550e-01
14 11 2.29419118852509374e-01
15 11 1.16812227861251811e-01
16 11 1.33727030128851787e-01

1 12 2.83241158188394127e-01
2 12 2.30395827681122572e-01
3 12 5.47349109240251736e-02
4 12 5.69937095039250163e-01
5 12 1.52016787449962248e-01
6 12 2.78401384291830811e-01
7 12 2.42396437065898945e-01
8 12 4.40662903754938551e-01
9 12 4.49470926836247786e-01
10 12 6.04972920926459157e-01
11 12 1.32679140618201019e-01
12 12 nan
13 12 2.33877850267958820e-01
14 12 2.24500257703732220e-01
15 12 1.29949484584486963e-01
16 12 1.31159854778415907e-01

1 13 2.25471100665226853e-01
2 13 1.72926169163823640e-01
3 13 2.03332469382878911e-01
4 13 2.69815863026273972e-01
5 13 4.90835293737262590e-02
6 13 2.89937645774827280e-01
7 13 3.27140214642261506e-01
8 13 3.73819034368032821e-01
9 13 4.46594324401850928e-01
10 13 2.58859709472769595e-01
11 13 2.94667897801534850e-01
12 13 2.60957520939862742e-01
13 13 nan
14 13 -2.42675955705994560e-02
15 13 8.92270738081777232e-02
16 13 8.94827125365208337e-02

1 14 8.96664055940383925e-02
2 14 8.84851855455752873e-02
3 14 5.45061056818736192e-02
4 14 1.51703776620777886e-01
5 14 3.01548701029607902e-01
6 14 2.04614245150686852e-01
7 14 7.62673340103813824e-01
8 14 4.01511021364471032e-01
9 14 3.97418280487938147e-01
10 14 1.70540663063870307e-01
11 14 2.74897799219439909e-01
12 14 2.70905076681010937e-01
13 14 3.24831290152398991e-02
14 14 nan
15 14 1.08810788811524922e-01
16 14 1.04528935361012904e-01

1 15 1.13838843935244668e-01
2 15 9.11724185423558459e-02
3 15 9.05291632213064967e-02
4 15 3.29128567226686541e-01
5 15 1.25627251464848655e-01
6 15 1.86247105308812777e-01
7 15 8.00064325093421402e-02
8 15 3.71125162169900713e-01
9 15 3.88027378469369355e-01
10 15 2.78563851649879124e-01
11 15 1.81043321303534371e-01
12 15 1.52273126215333759e-01
13 15 1.09444389911566506e-01
14 15 1.20888398960344368e-01
15 15 nan
16 15 6.67518726948193586e-02

1 16 1.20301871814220751e-01
2 16 6.33441791114779801e-02
3 16 8.95638871563190914e-02
4 16 3.42335330728358866e-01
5 16 1.35645863985097370e-01
6 16 2.27748877485080964e-01
7 16 7.52848456071276567e-02
8 16 3.91000272782080216e-01
9 16 4.20027757696989856e-01
10 16 3.87390667043182479e-01
11 16 1.92822741596437419e-01
12 16 1.52631805456845626e-01
13 16 1.17234380662092144e-01
14 16 1.23559970766264002e-01
15 16 4.84264879386577113e-02
16 16 nan


==> images/shells/secCurv_fullCactus_20pcFlippedEdges_0p01mu_tau0_fixedBdry_FINAL_negative_reordered.dat <==
1 1 nan
2 1 1.52683328223403775e-01
3 1 2.47869462934555057e-01
4 1 3.95664957860338527e-03
5 1 2.05594616290165934e-02
6 1 9.27844890706686597e-03
7 1 1.17377270226528985e-02
8 1 9.57095333012408442e-03
9 1 1.79139485638165168e-02
10 1 2.71639290123980347e-03
11 1 5.58726796145660246e-02
12 1 6.41565676136919838e-02
13 1 5.68354872429299371e-02
14 1 3.38234614815388426e-02
15 1 2.24676580047666642e-02
16 1 7.42538855914319940e-03

1 2 2.19234328753860369e-01
2 2 nan
3 2 2.47027205047066739e-01
4 2 3.43004499103838779e-03
5 2 1.85838267099478829e-02
6 2 1.39018865456771844e-02
7 2 8.83582996062638043e-03
8 2 1.57277727724558607e-02
9 2 2.25485281859293535e-02
10 2 2.77724939023691860e-03
11 2 6.96611700388739263e-02
12 2 8.32750012238343967e-02
13 2 5.83477652573978975e-02
14 2 3.10396941807700028e-02
15 2 2.23513392836484776e-02
16 2 9.33351958241394886e-03

1 3 2.63351370901952930e-01
2 3 2.37030345432753364e-01
3 3 nan
4 3 3.29116219721584894e-03
5 3 9.24636231818049860e-03
6 3 3.11249522076031820e-02
7 3 7.38649589224159298e-03
8 3 1.80856092652395967e-02
9 3 2.28934118599186873e-02
10 3 2.15830984377321121e-03
11 3 4.16800302365699857e-02
12 3 2.65768619029790529e-02
13 3 6.50335823492055182e-02
14 3 3.09820386410827112e-02
15 3 2.43193794527406283e-02
16 3 2.12699701236536143e-02

1 4 3.99171752739529463e-03
2 4 5.79510369595092733e-03
3 4 3.26472842244053627e-03
4 4 nan
5 4 3.07348181529584930e-01
6 4 2.01577145189877655e-01
7 4 5.68072365590678308e-01
8 4 1.62744675156257734e-01
9 4 1.94822638975687218e-01
10 4 4.23390740702906720e-01
11 4 1.18525956362552060e-01
12 4 1.28997387409641617e-01
13 4 1.41814745985311824e-01
14 4 1.53052112096553783e-01
15 4 7.84975914053193391e-02
16 4 1.09058804647406887e-01

1 5 1.60259216437279861e-02
2 5 1.79255129219916855e-02
3 5 7.11380432941877833e-03
4 5 3.40558984019834698e-01
5 5 nan
6 5 2.76958892751020314e-01
7 5 4.70821117555482727e-01
8 5 2.01128982000738699e-01
9 5 2.39735220268744081e-01
10 5 2.92401866316777670e-01
11 5 1.22681893499971675e-01
12 5 6.32776300983430157e-02
13 5 4.13469640789981066e-02
14 5 1.68898806581509464e-01
15 5 6.06264980904069051e-02
16 5 5.93779630193861721e-02

1 6 1.01585177961519887e-02
2 6 1.09201554104530908e-02
3 6 3.05641328296605390e-02
4 6 3.13834121033558122e-01
5 6 2.86532913757192698e-01
6 6 nan
7 6 5.20468310602827833e-01
8 6 1.53504553815788203e-01
9 6 2.29449508158890619e-01
10 6 2.27853434737399246e-01
11 6 1.01868882282868514e-01
12 6 1.05073842696993575e-01
13 6 1.54179789471486750e-01
14 6 1.56977741394333875e-01
15 6 9.02298812041004428e-02
16 6 1.34451220168430641e-01

1 7 1.15822585158151144e-02
2 7 8.84052350427615673e-03
3 7 7.40510309206156292e-03
4 7 5.72470747076070041e-01
5 7 2.94540911470012379e-01
6 7 4.83252894654552456e-01
7 7 nan
8 7 2.58169792463064485e-01
9 7 4.96682214002195421e-01
10 7 5.36358012921472227e-01
11 7 2.17369562792939924e-01
12 7 1.44038405803284947e-01
13 7 1.14051401461599866e-01
14 7 1.47105612810921771e-01
15 7 2.81857937106386666e-02
16 7 1.90892083886221309e-02

1 8 1.27721267681203277e-02
2 8 1.31936323861026241e-02
3 8 1.79975196543021645e-02
4 8 2.49574380306186810e-01
5 8 2.06503413413002851e-01
6 8 1.53862057084489329e-01
7 8 2.83594869530113869e-01
8 8 nan
9 8 1.63788198938317253e-01
10 8 2.04913908625240337e-01
11 8 9.73953223794243733e-02
12 8 9.23907803156308882e-02
13 8 1.31518841370912715e-01
14 8 1.14325065284414606e-01
15 8 1.11006525036128026e-01
16 8 1.26776217895140403e-01

1 9 2.01485358164737935e-02
2 9 1.97323508877696001e-02
3 9 2.27690061242794388e-02
4 9 2.59701047245571026e-01
5 9 2.40138289082600292e-01
6 9 2.14902256280369658e-01
7 9 5.31183676912145519e-01
8 9 1.76775212600296355e-01
9 9 nan
10 9 2.29643010742744957e-01
11 9 1.13408812783990509e-01
12 9 1.38378756633603911e-01
13 9 1.47057034242056961e-01
14 9 1.35623660151288516e-01
15 9 1.24912837657119649e-01
16 9 1.28101954554661140e-01

1 10 2.78205760767801999e-03
2 10 1.35856523294439267e-03
3 10 2.32282586020895934e-03
4 10 4.18780178158148941e-01
5 10 2.56608786179087278e-01
6 10 5.73645220299519379e-02
7 10 5.31603053790766555e-01
8 10 1.13472747848204089e-01
9 10 1.50919752389205519e-01
10 10 nan
11 10 7.87066223003729248e-02
12 10 1.11803097910300964e-01
13 10 1.13182179420582812e-01
14 10 1.45686350119572122e-01
15 10 7.68156268392401476e-02
16 10 9.82550009353108239e-02

1 11 5.41492906074850164e-02
2 11 6.48276514930893472e-02
3 11 3.85889119899404179e-02
4 11 1.17599419584816650e-01
5 11 1.14264843688641773e-01
6 11 8.94460083983356080e-02
7 11 2.14034455434710502e-01
8 11 9.04712394883554066e-02
9 11 1.03481162172157429e-01
10 11 7.74404416130895085e-02
11 11 nan
12 11 8.42426757075513399e-02
13 11 1.11439528229509519e-01
14 11 1.10035025185680521e-01
15 11 7.88284565043469027e-02
16 11 8.41863404381791164e-02

1 12 6.41662095349786188e-02
2 12 8.18339096887748252e-02
3 12 2.17586723427178746e-02
4 12 1.29387588873702969e-01
5 12 5.29376837099663211e-02
6 12 9.93053960527400109e-02
7 12 1.41008734369518052e-01
8 12 8.82564931296726807e-02
9 12 1.33377386748843807e-01
10 12 1.11608946682267243e-01
11 12 8.52891109015446458e-02
12 12 nan
13 12 1.21221697726815847e-01
14 12 9.87376160036429612e-02
15 12 7.78006765674128936e-02
16 12 8.57814545795524824e-02

1 13 5.90750193179078453e-02
2 13 5.38827484414042407e-02
3 13 5.51488303948862446e-02
4 13 1.67088487775833378e-01
5 13 -3.43087536636909902e-03
6 13 1.06272813136580338e-01
7 13 1.46088152335687754e-01
8 13 9.65892774220419997e-02
9 13 1.14524100394573808e-01
10 13 1.41464775892124667e-01
11 13 1.22268613852357599e-01
12 13 1.32456253154935061e-01
13 13 nan
14 13 -2.97984918172402658e-03
15 13 5.77323437320798744e-02
16 13 5.73562250619885083e-02

1 14 3.90309973468902019e-02
2 14 3.16225577439061684e-02
3 14 2.62021516458517713e-02
4 14 1.83869203666901959e-01
5 14 1.00861326115099639e-01
6 14 1.28715171778539167e-01
7 14 2.32872859829500733e-01
8 14 1.00826940668322942e-01
9 14 1.23237222909444263e-01
10 14 1.76103534573945952e-01
11 14 1.28133411716488649e-01
12 14 1.13970361365086523e-01
13 14 2.39718929113884004e-02
14 14 nan
15 14 7.29103495189713097e-02
16 14 8.28504780042863265e-02

1 15 2.70299979379302405e-02
2 15 1.74990926933196872e-02
3 15 2.59756416672887215e-02
4 15 1.27225663409593737e-01
5 15 6.95567961648238670e-02
6 15 6.83654185791344321e-02
7 15 5.09745618336506640e-02
8 15 8.58622076003230511e-02
9 15 1.22012417609523180e-01
10 15 1.07520301780447719e-01
11 15 1.05994092651310323e-01
12 15 8.82301538297671495e-02
13 15 6.90379389966891410e-02
14 15 8.38125159425228139e-02
15 15 nan
16 15 1.08337597022775244e-02

1 16 1.64156612897096224e-02
2 16 5.50645226572304622e-03
3 16 2.23342936610637852e-02
4 16 1.36780186562578371e-01
5 16 6.92358411994682260e-02
6 16 9.17948558348093968e-02
7 16 3.60666298292123683e-02
8 16 9.78427894941232834e-02
9 16 1.04797000786311600e-01
10 16 1.45068854417209681e-01
11 16 1.12885662537226442e-01
12 16 9.68286628991453235e-02
13 16 7.42045127389489023e-02
14 16 9.15969848199685993e-02
15 16 -9.57768544379014250e-03
16 16 nan


==> images/shells/secCurv_fullCactus_dissipationModes_0p01mu_tau1_negative.dat <==
1 1 -0.00000000000000000e+00
1 2 2.60606403027020139e+00
1 3 2.85257718046818043e-01
1 4 3.48355983329507402e-01
1 5 3.24053361527327777e-01
1 6 6.08749356961959309e-01
1 7 1.76177105212092733e+00
1 8 7.74211431932605776e-01
1 9 5.82773284154697313e-01
1 10 1.74028344615128350e+00
1 11 1.65832973399577965e+00
1 12 3.23247335911208300e-01
1 13 7.83427590450656908e-01
1 14 1.43644817864490371e+00
1 15 3.01782858951180177e-01

2 1 2.50917695608593139e+00
2 2 -0.00000000000000000e+00
2 3 8.62780207464208582e-01
2 4 3.24567200997053773e-01
2 5 6.56252406191776272e-01
2 6 3.28015054231887260e-01
2 7 2.27947866932797316e+00
2 8 1.29152576873206404e+00
2 9 9.42332293686537148e-01
2 10 1.75741455888960418e+00
2 11 1.97486419826251347e+00
2 12 4.75444906493339814e-01
2 13 1.01058178691714740e+00
2 14 2.11778035009687704e+00
2 15 5.64928851678021648e-01

3 1 2.06457294789875984e-01
3 2 8.22954906321195057e-01
3 3 -0.00000000000000000e+00
3 4 2.86941416433573848e-01
3 5 1.66550687473645875e-01
3 6 1.37661796298535655e+00
3 7 3.42610537906245793e-01
3 8 6.54800085691624401e-01
3 9 1.22653018840198480e+00
3 10 1.20725166880275658e+00
3 11 7.23979354695297617e-01
3 12 9.49854577693736601e-01
3 13 1.45447662211814199e+00
3 14 4.48312901923637819e-01
3 15 3.45336634382791219e-01

4 1 -8.13589664894434850e-01
4 2 3.00429102420912142e-01
4 3 2.40232256975127567e-01
4 4 -0.00000000000000000e+00
4 5 3.07217293061833874e-01
4 6 7.22805904338735594e-01
4 7 3.50419471031862273e-01
4 8 2.51256797165991974e-01
4 9 9.62101419088196130e-01
4 10 8.10228133044171295e-01
4 11 6.25272039513265154e-01
4 12 1.68179992575895110e+00
4 13 1.76162628129608878e+00
4 14 4.01544359359410186e-01
4 15 2.36593376106458947e-01

5 1 2.78782310681928658e-01
5 2 6.47126698908684017e-01
5 3 1.54379488127221715e-01
5 4 2.05224568570284288e-01
5 5 -0.00000000000000000e+00
5 6 3.22440441060623195e+00
5 7 1.60067446368775429e-01
5 8 4.84270588223473464e-01
5 9 1.76655003103276198e+00
5 10 4.19836042575795487e-01
5 11 9.05717528009994832e-01
5 12 5.90769071233298471e-01
5 13 9.15588283999116070e-01
5 14 8.00339064488408303e-01
5 15 6.21799768161091171e-01

6 1 6.55145023467363363e-01
6 2 3.30568293780481637e-01
6 3 1.45644110139578165e+00
6 4 7.36219132338754578e-01
6 5 3.24426659036373621e+00
6 6 -0.00000000000000000e+00
6 7 7.87362527932356948e-01
6 8 1.35355748135552401e+00
6 9 3.03352308981233909e+00
6 10 3.06556031924472117e-01
6 11 1.54842055415499003e+00
6 12 9.35403003932183119e-01
6 13 8.93381800430844919e-01
6 14 1.33131300814183096e+00
6 15 1.29155666016646964e+00

7 1 1.70650839215976657e+00
7 2 2.27959678434789348e+00
7 3 3.25378509940477734e-01
7 4 3.06988524900589366e-01
7 5 1.31629318016277391e-01
7 6 7.64924174640525423e-01
7 7 -0.00000000000000000e+00
7 8 3.35852803877132511e-01
7 9 6.25860978229701437e-01
7 10 2.47392035534991805e+00
7 11 1.03178997423177221e+00
7 12 4.97782178858886926e-01
7 13 1.23582158675396681e+00
7 14 9.62113342340465749e-01
7 15 1.71485368958931628e-01

8 1 8.01784247606290190e-01
8 2 1.30219620515950596e+00
8 3 6.66641930687215334e-01
8 4 2.75253590211181509e-01
8 5 4.85872314789876913e-01
8 6 1.34816013670660961e+00
8 7 3.51228331857658338e-01
8 8 -0.00000000000000000e+00
8 9 1.01404592817726491e+00
8 10 1.70404656960049761e+00
8 11 8.12221850214476793e-01
8 12 1.44534849489555239e+00
8 13 2.92349949029279754e+00
8 14 7.30340033253881415e-01
8 15 -1.43587099695621050e-02

9 1 6.04456334982145904e-01
9 2 9.30252608374688261e-01
9 3 1.21406463475924697e+00
9 4 9.67112264267852240e-01
9 5 1.77619789528106375e+00
9 6 3.02976541000594946e+00
9 7 6.23693902124634825e-01
9 8 1.01011038570910916e+00
9 9 -0.00000000000000000e+00
9 10 9.19957351320924710e-01
9 11 6.72814786644382212e-01
9 12 1.93399073454942716e+00
9 13 1.91187570187030764e+00
9 14 8.16534041755496043e-01
9 15 8.75388862376457744e-01

10 1 1.76277839561353655e+00
10 2 1.70215465393571308e+00
10 3 1.19563405655932264e+00
10 4 9.06897366541174477e-01
10 5 4.32596000998990149e-01
10 6 3.01329105766756533e-01
10 7 2.45947003371173212e+00
10 8 1.70249160658985788e+00
10 9 9.16385140958021482e-01
10 10 -0.00000000000000000e+00
10 11 1.79548275017480163e+00
10 12 6.54850138538416782e-01
10 13 4.79601680917855711e-01
10 14 1.21718754384936534e+00
10 15 9.47562838243708572e-01

11 1 1.75620925576413445e+00
11 2 2.08953861837028798e+00
11 3 8.74721826727945406e-01
11 4 7.47378260500639602e-01
11 5 9.82754251188798555e-01
11 6 1.53499519291913766e+00
11 7 9.85352512253329094e-01
11 8 8.01188038358951360e-01
11 9 6.79959746070081472e-01
11 10 1.81021784148252185e+00
11 11 -0.00000000000000000e+00
11 12 1.20872289932179955e+00
11 13 1.27259742595557945e+00
11 14 5.21157063011153165e-01
11 15 9.30893151486434034e-01

12 1 2.71099747604723440e-01
12 2 5.55113068236751550e-01
12 3 1.02458298431571793e+00
12 4 1.48422507296967887e+00
12 5 6.12857681408025212e-01
12 6 9.56335537711746508e-01
12 7 4.95633914459891245e-01
12 8 1.45204233849326170e+00
12 9 1.93792906960195666e+00
12 10 6.23834409861306227e-01
12 11 1.22075508564302027e+00
12 12 -0.00000000000000000e+00
12 13 1.26983091903436973e+00
12 14 4.77818915418441237e-01
12 15 8.43121144002300871e-01

13 1 7.38541751560419568e-01
13 2 9.62882739789880926e-01
13 3 1.43988103482087682e+00
13 4 1.81685442422698129e+00
13 5 9.04508519225479923e-01
13 6 9.07038008356270131e-01
13 7 1.23641850020563981e+00
13 8 2.92985181252511007e+00
13 9 1.91369731579279168e+00
13 10 4.77951780488331590e-01
13 11 1.28254843361822490e+00
13 12 1.26701126678327780e+00
13 13 -0.00000000000000000e+00
13 14 8.67945516814089602e-01
13 15 2.22502327124826760e+00

14 1 1.52915919997658500e+00
14 2 2.12629943723146431e+00
14 3 4.23463726106024563e-01
14 4 4.46227538343697494e-01
14 5 8.17030465666350403e-01
14 6 1.35356251716934617e+00
14 7 9.67833627089386805e-01
14 8 7.23455697772267148e-01
14 9 8.17302971726753924e-01
14 10 1.21060470860778979e+00
14 11 5.29991038392321423e-01
14 12 4.81825551346865666e-01
14 13 8.67518012989415221e-01
14 14 -0.00000000000000000e+00
14 15 6.83385998983905840e-01

15 1 3.08607886765488559e-01
15 2 5.73072877750341880e-01
15 3 3.32450952013038148e-01
15 4 2.41312948681324441e-01
15 5 6.27024351076964415e-01
15 6 1.28642665813728052e+00
15 7 1.72874505599964506e-01
15 8 -1.71505653987776598e-02
15 9 8.75915779306012166e-01
15 10 9.46289062775388490e-01
15 11 8.85704929004401231e-01
15 12 8.39106620515560953e-01
15 13 2.22261021337937770e+00
15 14 6.84360618355129291e-01
15 15 -0.00000000000000000e+00



==> images/shells/secCurv_fullCactus_dissipationModes_0p01mu_tau1_negative_8x8.dat <==
1 1 nan
1 2 2.60606403027020139e+00
1 3 2.85257718046818043e-01
1 4 3.48355983329507402e-01
1 5 3.24053361527327777e-01
1 6 6.08749356961959309e-01
1 7 1.76177105212092733e+00
1 8 7.74211431932605776e-01

2 1 2.50917695608593139e+00
2 2 nan
2 3 8.62780207464208582e-01
2 4 3.24567200997053773e-01
2 5 6.56252406191776272e-01
2 6 3.28015054231887260e-01
2 7 2.27947866932797316e+00
2 8 1.29152576873206404e+00

3 1 2.06457294789875984e-01
3 2 8.22954906321195057e-01
3 3 nan
3 4 2.86941416433573848e-01
3 5 1.66550687473645875e-01
3 6 1.37661796298535655e+00
3 7 3.42610537906245793e-01
3 8 6.54800085691624401e-01

4 1 -8.13589664894434850e-01
4 2 3.00429102420912142e-01
4 3 2.40232256975127567e-01
4 4 nan
4 5 3.07217293061833874e-01
4 6 7.22805904338735594e-01
4 7 3.50419471031862273e-01
4 8 2.51256797165991974e-01

5 1 2.78782310681928658e-01
5 2 6.47126698908684017e-01
5 3 1.54379488127221715e-01
5 4 2.05224568570284288e-01
5 5 nan
5 6 3.22440441060623195e+00
5 7 1.60067446368775429e-01
5 8 4.84270588223473464e-01

6 1 6.55145023467363363e-01
6 2 3.30568293780481637e-01
6 3 1.45644110139578165e+00
6 4 7.36219132338754578e-01
6 5 3.24426659036373621e+00
6 6 nan
6 7 7.87362527932356948e-01
6 8 1.35355748135552401e+00

7 1 1.70650839215976657e+00
7 2 2.27959678434789348e+00
7 3 3.25378509940477734e-01
7 4 3.06988524900589366e-01
7 5 1.31629318016277391e-01
7 6 7.64924174640525423e-01
7 7 nan
7 8 3.35852803877132511e-01

8 1 8.01784247606290190e-01
8 2 1.30219620515950596e+00
8 3 6.66641930687215334e-01
8 4 2.75253590211181509e-01
8 5 4.85872314789876913e-01
8 6 1.34816013670660961e+00
8 7 3.51228331857658338e-01
8 8 nan

